Similarity of particle systems using an invariant root mean square deviation measure

Determining whether two particle systems are similar is a common problem in particle simulations. When the comparison should be invariant under permutations, orthogonal transformations, and translations of the systems, special techniques are needed. We present an algorithm that can test particle systems of finite size for similarity and, if they are similar, can find the optimal alignment between them. Our approach is based on an invariant version of the root mean square deviation (RMSD) measure and is capable of finding the globally optimal solution in $O(n^3)$ operations where $n$ is the number of three-dimensional particles.

==> images/diamond_average_goicp.dat <==
47 2.36
87 3.77
159 6.4
275 13.5
381 21.1791 
525 32.6905 
729 51.18
1015 64.0794 
1291 90.6567 
1611 117.281 
1963 145.393 
2473 172.639 
3013 231.719 
3689 294.662 
4259 338.04 
5011 387.208 
5851 493.261 
6851 622.523 
7889 680.277 
9041 825.084 
10161 953.057 
11543 976.655 
14451 1153.75 
17901 1441.65 
21993 1832.73 
26503 2663.61 
31615 3310.32 
37469 4265.05 
43781 5547.37 
50747 6302.46 
58533 8666.49 
67149 9102.08 
76731 12891.5 



==> images/diamond_average_gopermdist.dat <==
47 251.442 
87 89.3294 
159 195.72 
275 587.484 
381 856.407 
525 1241.77 
729 1829.49 
1015 3173.9 
1291 4089.12 
1611 5918.75 
1963 8420.07 


==> images/diamond_average_irmsd.dat <==
47 0.0505998 
87 0.0772814 
159 0.0931357 
275 0.15072  
381 0.174392 
525 0.247814 
729 0.281167 
1015 0.689198 
1291 0.492224 
1611 0.679166 
1963 1.84222 
2473 1.6802 
3013 1.7677 
3689 3.28847 
4259 7.01295 
5011 4.05633 
5851 4.98081 
6851 6.51012 
7889 12.2087 
9041 12.5039 
10161 12.2922 
11543 38.1766 
14451 22.4631 
17901 38.8774 
21993 53.2075 
26503 130.296 
31615 126.139 
37469 179.629 
43781 247.427 
50747 328.559 
58533 414.792 
67149 644.514 
76731 854.938 
86887 1007.18 



==> images/sphere_worst_goicp.dat <==
4 0.00253425 
8  0.0047813 
16 0.0265072 
32 0.0502508 
64 0.491319 
128 1.0563 
256 16.1648 
512 36.745 
1024 646
2048 1410
4096 10360


==> images/sphere_worst_gopermdist.dat <==
4 0.0478344 
8 0.0218243 
16 0.118169 
32 0.366659 
64 3.48877 
128 20.1909 
256 194.782 
512 2216.3 



==> images/sphere_worst_irmsd.dat <==
4 0.0108643 0.00296259 0.00299525 0.00298691 
8 0.0102673 0.00257635 0.00259209 0.00256181 
16 0.014751 0.00511789 0.0037632 0.00360489 
32 0.0193005 0.00757504 0.00618434 0.0141597 
64 0.0486727 0.0214317 0.016458 0.0164547 
128 0.221028 0.0954781 0.0615745 0.0501842 
256 0.941527 0.391975 0.190255 0.189004 
512 4.93935 1.77857 0.817958 0.812164 
1024 41.0027 14.1623 7.50285 7.77594 
2048 176.775 56.7621 85.6536 22.0887 
4096 857.125 257.19 96.9663 86.1505 
8192 4624.85 1329.41 323.811 320.55 
16384 31353.4 8495.35 1749.75 1653.24 


